Information Set Decoding for Lee-Metric Codes using Restricted Balls

The Lee metric syndrome decoding problem is an NP-hard problem and several generic decoders have been proposed. The observation that such decoders come with a larger cost than their Hamming metric counterparts make the Lee metric a promising alternative for classical code-based cryptography. Unlike in the Hamming metric, an error vector that is chosen uniform at random of a given Lee weight is expected to have only few entries with large Lee weight. Using this expected distribution of entries, we are able to drastically decrease the cost of generic decoders in the Lee metric, by reducing the original problem to a smaller instance, whose solution lives in restricted balls.

==> dists_q47_delta11.7447.txt <==
n	 prob
-23 	 0.02127659132007461 
-22 	 0.021276591713187024 
-21 	 0.021276592106299442 
-20 	 0.02127659249941187 
-19 	 0.0212765928925243 
-18 	 0.02127659328563674 
-17 	 0.02127659367874919 
-16 	 0.021276594071861644 
-15 	 0.021276594464974107 
-14 	 0.021276594858086577 
-13 	 0.021276595251199053 
-12 	 0.02127659564431154 
-11 	 0.02127659603742403 
-10 	 0.02127659643053653 
-9 	 0.021276596823649036 
-8 	 0.021276597216761547 
-7 	 0.02127659760987407 
-6 	 0.021276598002986594 
-5 	 0.02127659839609913 
-4 	 0.021276598789211676 
-3 	 0.021276599182324225 
-2 	 0.021276599575436782 
-1 	 0.021276599968549345 
0 	 0.021276600361661915 
1 	 0.021276599968549345 
2 	 0.021276599575436782 
3 	 0.021276599182324225 
4 	 0.021276598789211676 
5 	 0.02127659839609913 
6 	 0.021276598002986594 
7 	 0.02127659760987407 
8 	 0.021276597216761547 
9 	 0.021276596823649036 
10 	 0.02127659643053653 
11 	 0.02127659603742403 
12 	 0.02127659564431154 
13 	 0.021276595251199053 
14 	 0.021276594858086577 
15 	 0.021276594464974107 
16 	 0.021276594071861644 
17 	 0.02127659367874919 
18 	 0.02127659328563674 
19 	 0.0212765928925243 
20 	 0.02127659249941187 
21 	 0.021276592106299442 
22 	 0.021276591713187024 
23 	 0.02127659132007461 


==> dists_q47_delta16.0.txt <==
n	 prob
-23 	 0.05291818952292986 
-22 	 0.04784178056758194 
-21 	 0.04325234836095235 
-20 	 0.03910317752690055 
-19 	 0.03535203406621763 
-18 	 0.03196073546092899 
-17 	 0.02889476201822337 
-16 	 0.02612290549791673 
-15 	 0.023616951446864574 
-14 	 0.021351392006836275 
-13 	 0.01930316627255105 
-12 	 0.017451425557005823 
-11 	 0.01577732117475395 
-10 	 0.014263812583001832 
-9 	 0.01289549392761058 
-8 	 0.01165843722843172 
-7 	 0.010540050607775926 
-6 	 0.009528950118936457 
-5 	 0.008614843870122478 
-4 	 0.007788427264311271 
-3 	 0.007041288288676176 
-2 	 0.006365821889540699 
-1 	 0.005755152561289934 
0 	 0.005203064361279494 
1 	 0.005755152561289934 
2 	 0.006365821889540699 
3 	 0.007041288288676176 
4 	 0.007788427264311271 
5 	 0.008614843870122478 
6 	 0.009528950118936457 
7 	 0.010540050607775926 
8 	 0.01165843722843172 
9 	 0.01289549392761058 
10 	 0.014263812583001832 
11 	 0.01577732117475395 
12 	 0.017451425557005823 
13 	 0.01930316627255105 
14 	 0.021351392006836275 
15 	 0.023616951446864574 
16 	 0.02612290549791673 
17 	 0.02889476201822337 
18 	 0.03196073546092899 
19 	 0.03535203406621763 
20 	 0.03910317752690055 
21 	 0.04325234836095235 
22 	 0.04784178056758194 
23 	 0.05291818952292986 


==> dists_q47_delta3.0.txt <==
n	 prob
-23 	 8.903504868229175e-05 
-22 	 0.00012338839147834328 
-21 	 0.00017099665105974103 
-20 	 0.00023697411339363266 
-19 	 0.00032840836396894556 
-18 	 0.0004551216670050737 
-17 	 0.0006307261157242151 
-16 	 0.0008740859025112528 
-15 	 0.001211343792371175 
-14 	 0.0016787294922621075 
-13 	 0.002326451603532113 
-12 	 0.003224091247890033 
-11 	 0.0044680767736321545 
-10 	 0.006192042507523981 
-9 	 0.00858118433444367 
-8 	 0.011892154243486722 
-7 	 0.016480630999059866 
-6 	 0.022839528698169475 
-5 	 0.03165194774303631 
-4 	 0.04386455645243663 
-3 	 0.06078928628309508 
-2 	 0.08424426520338885 
-1 	 0.11674912889432205 
0 	 0.161795690955053 
1 	 0.11674912889432205 
2 	 0.08424426520338885 
3 	 0.06078928628309508 
4 	 0.04386455645243663 
5 	 0.03165194774303631 
6 	 0.022839528698169475 
7 	 0.016480630999059866 
8 	 0.011892154243486722 
9 	 0.00858118433444367 
10 	 0.006192042507523981 
11 	 0.0044680767736321545 
12 	 0.003224091247890033 
13 	 0.002326451603532113 
14 	 0.0016787294922621075 
15 	 0.001211343792371175 
16 	 0.0008740859025112528 
17 	 0.0006307261157242151 
18 	 0.0004551216670050737 
19 	 0.00032840836396894556 
20 	 0.00023697411339363266 
21 	 0.00017099665105974103 
22 	 0.00012338839147834328 
23 	 8.903504868229175e-05 


==> dists_q47_delta8.0.txt <==
n	 prob
-23 	 0.006787779661902901 
-22 	 0.007402048158956244 
-21 	 0.008071905641696606 
-20 	 0.008802382703984061 
-19 	 0.009598965189478122 
-18 	 0.010467635390030134 
-17 	 0.011414916972375077 
-16 	 0.012447923970519713 
-15 	 0.013574414211757422 
-14 	 0.01480284757753615 
-13 	 0.016142449536715498 
-12 	 0.017603280428344328 
-11 	 0.01919631101426883 
-10 	 0.02093350486896707 
-9 	 0.022827908225353327 
-8 	 0.024893747951289326 
-7 	 0.02714653839260079 
-6 	 0.029603197884984632 
-5 	 0.032282175809804955 
-4 	 0.035203591147960095 
-3 	 0.0383893835723529 
-2 	 0.04186347821366049 
-1 	 0.04565196533678573 
0 	 0.04978329627735093 
1 	 0.04565196533678573 
2 	 0.04186347821366049 
3 	 0.0383893835723529 
4 	 0.035203591147960095 
5 	 0.032282175809804955 
6 	 0.029603197884984632 
7 	 0.02714653839260079 
8 	 0.024893747951289326 
9 	 0.022827908225353327 
10 	 0.02093350486896707 
11 	 0.01919631101426883 
12 	 0.017603280428344328 
13 	 0.016142449536715498 
14 	 0.01480284757753615 
15 	 0.013574414211757422 
16 	 0.012447923970519713 
17 	 0.011414916972375077 
18 	 0.010467635390030134 
19 	 0.009598965189478122 
20 	 0.008802382703984061 
21 	 0.008071905641696606 
22 	 0.007402048158956244 
23 	 0.006787779661902901 

